Generative time series models using Neural ODE in Variational Autoencoders

In this paper, we implement Neural Ordinary Differential Equations in a Variational Autoencoder setting for generative time series modeling. An object-oriented approach to the code was taken to allow for easier development and research and all code used in the paper can be found here: https://github.com/simonmoesorensen/neural-ode-project The results were initially recreated and the reconstructions compared to a baseline Long-Short Term Memory AutoEncoder. The model was then extended with a LSTM encoder and challenged by more complex data consisting of time series in the form of spring oscillations. The model showed promise, and was able to reconstruct true trajectories for all complexities of data with a smaller RMSE than the baseline model. However, it was able to capture the dynamic behavior of the time series for known data in the decoder but was not able to produce extrapolations following the true trajectory very well for any of the complexities of spring data. A final experiment was carried out where the model was also presented with 68 days of solar power production data, and was able to reconstruct just as well as the baseline, even when very little data is available. Finally, the models training time was compared to the baseline. It was found that for small amounts of data the NODE method was significantly slower at training than the baseline, while for larger amounts of data the NODE method would be equal or faster at training. The paper is ended with a future work section which describes the many natural extensions to the work presented in this paper, with examples being investigating further the importance of input data, including extrapolation in the baseline model or testing more specific model setups.

==> notes.txt <==
Red thread / Main objective:
    Model and extrapolate time series data using VAE NODEs
    Baseline is used for validating that the NODE can indeed reconstruct the series
    We train on three different datasets to check its performance outside the scope of the paper.
        Solar power data is used as a final check against a real life scenario
    Robustness of the VAE-inspired model
    

0. Abstract
    
1. Introduction
% What is the purpose of this paper, what is the theory behind it


1.A - 1.C Theory

2. Methodology
% What are we going to investigate, how are we going to investigate it?
% Idea -> Result -> Idea ...

2.A Experiments
% Which experiments do we run, how are they set up, why are they relevant

% Also present the examples and data sizes, train test split
2.A.I b'Spiral'
2.A.II b'Spring'
    Spring 1... 2... 1,2,3
2.A.III b'Solar power'

2.B Code structure
% How are we structuring the code, what is the purpose of this

2.C Models
% Which models do we run for each experiment, NODE and Baseline

2.D Hyperparameters
% ADAM Solver, ODE solver, learning rate, epochs

3. Results
% What have we found, talk about difficulties, adjustments and so on. Idea -> Result -> Idea ...
3.A Spiral
    - RMSE on true traj or sample traj?

3.B Spring

3.C Solar power

(Optional) 4. Discussion

5. Conclusion


6. Future work:
- Irregular samples
- Extrapolation on baseline
- Extend on the massive scope of this research task
    - ODE topology 
    - More ODE solvers
    - Different NN solvers (ADAM, SGD)
    - Hyperparameter tuning 

- Different sampling methods
    - Noise in actual points of springs instead of spring ODE constants
